Best Practices in Active Learning for Semantic Segmentation

Active learning is particularly of interest for semantic segmentation, where annotations are costly. Previous academic studies focused on datasets that are already very diverse and where the model is trained in a supervised manner with a large annotation budget. In contrast, data collected in many driving scenarios is highly redundant, and most medical applications are subject to very constrained annotation budgets. This work investigates the various types of existing active learning methods for semantic segmentation under diverse conditions across three dimensions - data distribution w.r.t. different redundancy levels, integration of semi-supervised learning, and different labeling budgets. We find that these three underlying factors are decisive for the selection of the best active learning approach. As an outcome of our study, we provide a comprehensive usage guide to obtain the best performance for each case. We also propose an exemplary evaluation task for driving scenarios, where data has high redundancy, to showcase the practical implications of our research findings.

==> figures/AL_curves/a2d2_p0.txt <==
DIRS Random 	Entropy 	Coreset	BALD	EqualAL	CoresetMCD	RandomSSL 	EntropySSL	CoresetSSL	BALDSSL	EqualALSSL	CoresetMCDSSL Full Full-MCD
10 40.63	40.50	40.44	40.46	40.46	39.91	41.63	41.23	41.85	40.44	41.60	40.71  56.87 56.47
20 45.91	49.98	47.19	49.16	49.67	45.99	47.30	48.88	47.88	48.90	49.52	47.16 56.87 56.47
30 48.48	52.40	51.14	52.82	52.50	49.99	49.69	50.80	51.49	52.29	51.08	51.76 56.87 56.47
40 51.44	53.79	53.01	53.85	54.01	51.96	51.81	52.22	52.81	53.19	52.27	52.96 56.87 56.47
50 51.69	54.60	54.43	54.35	54.16	53.31	52.74	53.04	54.25	53.68	53.06	54.93 56.87 56.47



==> figures/AL_curves/a2d2_p0_2_2.txt <==
DIRS	Random 	Entropy 	Coreset	BALD	EqualAL	CoresetMCD	RandomSSL 	EntropySSL	CoresetSSL	BALDSSL	EqualALSSL	CoresetMCDSSL	Full	Full-MCD
2	30.69	30.84	31.03	30.97	30.81	30.99	30.24	30.43	30.41	30.36	30.29	30.61	56.87	56.47
4	35.00	36.57	34.94	36.61	37.47	36.26	34.73	35.24	34.92	35.81	35.06	35.91	56.87	56.47
6	36.82	41.40	40.18	40.96	41.13	40.36	37.80	38.32	39.28	39.27	39.43	39.72	56.87	56.47
8	39.10	43.51	43.22	43.54	43.78	42.66	40.73	41.00	42.44	44.28	42.09	42.64	56.87	56.47
10	39.84	44.71	44.39	45.66	46.73	44.06	42.70	43.31	44.29	46.05	43.91	44.49	56.87	56.47

==> figures/AL_curves/a2d2_p11.txt <==
DIRS Random	Entropy	Coreset	BALD	EqualAL	CoresetMCD	RandomSSL	EntropySSL	CoresetSSL	BALDSSL	EqualALSSL	CoresetMCDSSL	Full	Full-MCD
10 39.57	39.73	39.73	40.31	39.38	40.22	40.48	40.39	41.27	39.72	40.88	40.15	48.85	50.86
20 43.38	45.93	45.93	45.72	45.82	45.03	44.06	46.32	46.46	45.75	45.89	46.55	48.85	50.86
30 44.61	47.43	47.72	47.85	47.14	47.67	45.25	47.53	48.99	47.34	46.50	48.60	48.85	50.86
40 46.40	47.90	48.71	48.97	47.98	48.79	46.63	47.68	49.22	48.67	47.04	49.35	48.85	50.86
50 46.87	48.11	49.29	49.39	47.60	48.93	48.04	47.70	49.52	48.95	47.96	50.10	48.85	50.86

==> figures/AL_curves/a2d2_p15.txt <==
DIRS Random	Entropy	Coreset	BALD	EqualAL	CoresetMCD	RandomSSL	EntropySSL	CoresetSSL	BALDSSL	EqualALSSL	CoresetMCDSSL	Full	Full-MCD
10 38.12	37.28	38.45	37.95	37.37	37.68	38.09	37.55	37.92	38.18	37.36	37.78	46.03	46.62
20 41.39	42.93	43.60	43.93	42.38	43.01	42.72	43.42	44.22	44.08	44.51	43.94	46.03	46.62
30 43.80	44.51	44.70	45.53	44.24	44.74	44.17	44.50	45.81	45.16	44.81	45.37	46.03	46.62
40 44.71	44.69	44.90	46.29	45.14	45.46	44.61	45.32	45.68	45.95	45.09	46.21	46.03	46.62
50 45.07	45.05	45.86	46.52	44.88	46.01	44.71	45.29	45.44	45.82	44.99	46.67	46.03	46.62

==> figures/AL_curves/a2d2_p21.txt <==
DIRS Random	Entropy	Coreset	BALD	EqualAL	CoresetMCD	RandomSSL	EntropySSL	CoresetSSL	BALDSSL	EqualALSSL	CoresetMCDSSL	Full	Full-MCD
10 40.02	39.66	39.76	40.42	39.53	40.12	40.93	40.57	40.62	40.73	40.92	40.61	49.23	50.43
20 42.64	44.56	45.04	45.55	44.78	44.57	44.19	45.34	46.21	46.09	45.89	46.03	49.23	50.43
30 44.52	46.08	46.68	46.78	46.32	46.86	46.27	46.93	47.62	47.06	47.11	47.73	49.23	50.43
40 46.09	47.37	47.91	48.47	47.30	47.61	47.04	47.55	48.31	47.66	48.05	48.85	49.23	50.43
50 46.94	48.57	48.65	49.40	47.33	48.82	47.94	48.40	48.96	49.04	48.46	49.27	49.23	50.43

==> figures/AL_curves/a2d2_p5.txt <==
DIRS Random	Entropy	Coreset	BALD	EqualAL	CoresetMCD	RandomSSL	EntropySSL	CoresetSSL	BALDSSL	EqualALSSL	CoresetMCDSSL Full Full-MCD
10 40.60	40.56	40.62	40.87	39.50	40.54	41.41	41.26	41.26	40.00	41.69	40.62 53.25	53.82
20 45.56	47.92	47.06	48.23	47.91	46.83	46.96	48.22	48.28	48.97	48.06	48.01 53.25	53.82
30 47.58	49.96	50.08	50.40	49.50	50.40	47.92	48.78	50.44	50.33	48.80	50.28 53.25	53.82
40 48.60	50.83	51.07	51.45	50.29	51.25	49.26	50.01	51.56	51.27	49.78	51.78 53.25	53.82
50 49.67	51.57	51.73	51.94	50.86	52.40	50.89	50.86	52.01	51.32	50.68	52.18 53.25	53.82

==> figures/AL_curves/city.txt <==
DIRS Random 	Entropy 	Coreset	BALD	EqualAL	CoresetMCD	RandomSSL 	EntropySSL	CoresetSSL	BALDSSL	EqualALSSL	CoresetMCDSSL	Full	Full-MCD
10 49.26	49.18	49.18	51.41	49.43	51.44	49.70	50.25	49.88	49.85	50.18	50.02	68.415	67.07
20 55.74	59.36	57.86	59.74	59.61	57.10	58.11	58.02	59.96	57.57	58.59	60.02	68.415	67.07
30 58.90	61.83	60.89	61.87	62.41	60.69	60.72	60.61	63.14	61.13	60.26	62.24	68.415	67.07
40 61.88	64.02	63.12	63.28	63.82	62.64	62.81	63.06	64.16	63.00	63.22	63.86	68.415	67.07
50 63.50	65.49	64.88	63.77	65.31	63.78	63.98	65.00	65.04	64.47	64.95	65.08	68.415	67.07

==> figures/AL_curves/pascal_10_10.txt <==
DIRS	Random	Entropy	Coreset	EqualAL	RandomSSL	EntropySSL	CoresetSSL	EqualALSSL	Full
10.00	66.87	67.42	67.53	67.25	69.54	69.27	69.94	69.72	77
20.00	71.20	72.27	72.16	70.60	73.83	74.33	74.47	74.49	77
30.00	72.13	73.72	73.63	73.40	75.33	76.08	75.91	75.89	77
40.00	74.49	74.49	73.96	74.59	76.52	76.58	76.57	76.98	77
50.00	74.44	74.96	74.20	76.23	76.59	76.98	76.83	76.74	77

==> figures/AL_curves/pascal_2_2.txt <==
DIRS	Random	Entropy	Coreset	EqualAL	RandomSSL	EntropySSL	CoresetSSL	EqualALSSL	Full
2	57.88	57.64	57.87	58.44	60.14	60.61	60.03	59.56	77.00
4	63.35	62.23	62.80	62.40	65.24	63.64	64.43	63.27	77.00
6	66.41	64.33	66.24	65.04	68.60	67.26	68.03	67.44	77.00
8	68.09	66.37	67.59	66.42	69.56	69.05	69.62	69.59	77.00
10	68.37	67.79	68.02	67.23	70.49	70.77	70.84	71.30	77.00

==> figures/AL_curves/pascal_5_5.txt <==
DIRS	Random	Entropy	Coreset	EqualAL	RandomSSL	EntropySSL	CoresetSSL	EqualALSSL	Full
5.00	63.61	63.78	63.74	64.28	66.56	66.38	66.48	67.01	77
10.00	68.18	67.36	68.21	67.17	69.82	69.92	70.55	71.11	77
15.00	70.70	70.38	70.85	69.14	72.57	73.36	72.88	73.39	77
20.00	71.75	72.32	71.86	71.46	73.79	75.63	74.51	75.08	77
25.00	72.09	73.60	72.84	72.91	75.35	76.30	75.88	75.84	77
